Binary black hole mergers from Population III stars: uncertainties from star formation and binary star properties

Population III (Pop. III) binary stars likely produced the first stellar-born binary black hole (BBH) mergers in the Universe. Here, we quantify the main sources of uncertainty for the merger rate density evolution and mass spectrum of Pop. III BBHs by considering four different formation histories and 11 models of the initial orbital properties of Pop. III binary stars. The uncertainty on the orbital properties affects the BBH merger rate density by up to two orders of magnitude, models with shorter orbital periods leading to higher BBH merger rates. The uncertainty on the star formation history has a substantial impact on both the shape and the normalisation of the BBH merger rate density: the peak of the merger rate density shifts from $z\sim{8}$ up to $z\sim{16}$ depending on the assumed star formation rate, while the maximum BBH merger rate density for our fiducial binary population model spans from $\sim{2}$ to $\sim{30}$ Gpc$^{-3}$ yr$^{-1}$. The typical BBH masses are not affected by the star formation rate model and only mildly influenced by the binary population parameters. The primary black holes born from Pop. III stars tend to be rather massive ($30-40$ M$_\odot$) with respect to those born from metal-rich stars ($8-10$ M$_\odot$). We estimate that the Einstein Telescope will detect $10-10^4$ Pop. III BBH mergers per year, depending on the star formation history and binary star properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
Assistant Editor's Comments:
============================
When submitting the revised version of your paper, please ensure that the abstract is shortened to fit within the 250 word limit for main-journal papers in MNRAS.
AUTHORS:
=======
We shortned the abstract as much as we could without loss of relevant information.



Reviewer's Comments:
====================
[....]
I recommend the authors make some minor revisions to their manuscript to address my comments below, after which I anticipate recommending the manuscript for publication.

Comments

The authors assume one model of Pop III (single) stellar evolution (based on the PARSEC stellar evolution code) and focus mainly on uncertainties in the initial distributions of properties (e.g., initial mass function) and star formation histories. This method of fixing one element of the analysis, and varying another is commonplace in this field.

However, the evolution of massive Pop III stars is itself highly uncertain, and there are considerably different models for Pop III evolution depending on model assumptions (e.g., amount of post-MS expansion). Firstly, this limitation of the present study should be acknowledged up front. Some discussion of how the results may change under different stellar evolution models is also warranted. Is the impact of these uncertainties on BBH merger properties likely to be smaller, larger, or comparable to the uncertainties arising from the initial distributions and star formation histories?

Some discussion along these lines occurs in Section 4.5 ("Comparison with previous work"), but should be acknowledged already much earlier in the paper.

The authors do not really discuss Pop III stars evolving chemically homogeneously. Tanikawa et al. (https://arxiv.org/abs/2008.01890) argue that CHE from rapid initial rotation in Pop III stars can lead to wide, non-merging binary black holes, supressing the merger rate. Some discussion of this within the context of the assumptions of this paper is required.

Whilst the impact of some binary evolution parameters (e.g., black hole kicks) are explored, most are left fixed to a somewhat arbitrary set of assumptions (e.g., mass transfer efficiency). Whilst it is fine to leave exploring the impact of these parameters to another work, the authors should discuss this limitation, and possible impacts.

Currently, much of this is summarised in the final sentence of the manuscript: "Fu- ture work should further explore the impact of stellar evolution (e.g., rotation, chemically homogeneous evolution, core overshooting) and different assumptions for mass and angular momentum evolution during mass transfer." These caveats should be highlighted earlier than the final line of the paper.

AUTHORS:
========
We thank the reviewer for their useful comment. Actually, a detailed analysis of different populations and chemically homogeneous evolution will be done in a forthcoming manuscript (Dall'Amico et al., in prep.). In the current manuscript we have ran several additional models and added the following discussions:
- A short discussion about the impact of different stellar-evolution models and chemically homogeneous evolution (CHE) in the new Section 4.6 (Figs 17 and 18). Since our models are non-spinning, we have simulated the CHE by running models of pure-helium binary stars, as already done by Tanikawa et al. (2021, 2022).
- A new appendix B1 in which we assume model LOG1 with the star formation history from H22,  and we change the mass-accretion efficiency fMT and the common-envelope parameter alpha in our models (Figs. B1 and B2).


REVIEWER:
=========
Minor comments

Is the assumption that for the Pop III star formation histories shown in Fig 1., all of the star formation occurs at a single metallicity of Z = 1E-11? I think this is sort of explained in section 2.4 ('cosmoRate'), but I didn't quite get it clearly. Perhaps this point could be made clearer.
AUTHORS:
========
Yes, we assume Pop III star formation occurs at Z= 1e-11. We clarify this in Section 2.4 (red bold face).

REVIEWER:
=========
p8, line 27 "At low redshift, our intermediate- and high-metallicity stars (Z ≥ 10^−3) binary stars" repeated stars
AUTHORS:
========
Repetition removed, thank you.

REVIEWER:
=========
Later in the same paragraph (line 38 onwards): Indeed, this point was made even *prior* to the detection of GW150914 (e.g., Kinugawa et al. 2014 https://ui.adsabs.harvard.edu/abs/2014MNRAS.442.2963K/abstract), and certainly afterwards. Suggest addition of appropriate references here, to avoid this sounding like a new claim.
AUTHORS:
=======
We added some of the references that contained this information before GW150914, including Kinugawa et al. 2014.

REVIEWER:
=========
4.1 The formation channels -- no CHE channel?
AUTHORS:
========
No. Section 4.1 refers only to the channels that appear in our simulations. The chemically homogeneous evolution (CHE) channel can play a role only if it is included in the assumptions of the model, i.e. only of we account for fast initial stellar rotation and consequent chemical mixing (or at least if we include a simplified proxy for them). We add a disclaimer in Section 4.1 and the new Section 4.6 (with Figures 17 and 18) about the CHE channel.

REVIEWER:
=========
What are the expected spins of Pop III BBHs -- do the varied initial properties and star formation histories affect them?
AUTHORS:
========
Our stellar evolution models are non spinning (see the companion paper Costa et al., https://ui.adsabs.harvard.edu/abs/2023arXiv230315511C/abstract). Binary population-synthesis evolution includes spin up and down by mass accretion and tides, but this is  done in a non self-consistent way (Hurley et al. 2002). Finally, we do not account for angular momentum transport via -eg- Tayler-Spruit dynamo or onset of an accretion disc during core collapse. Hence, discussing spins in the current manuscript would be highly speculative. We added a disclaimer in Section 2.1.


REVIEWER:
=========
The fact that it is assumed that stars which retain residual hydrogen envelopes can produce black holes in the pair-instability mass gap is relegated to an aside in Section 4.1 (line 55), with no references. I suggest making this point a little more explicit (perhaps in the methods section), and adding relevant citations (e.g., Farrell et al. https://arxiv.org/abs/2009.06585)
AUTHORS:
========
We have reshuffled and expanded Section 4.4 to include the suggested discussion.

We also fixed some typos and added some references we were suggested to by other authors.

Best regards,

Filippo Santoliquido, on behalf of the coauthors


